Finite-Step Invariant Sets for Hybrid Systems with Probabilistic Guarantees

Poincar\'e return maps are a fundamental tool for analyzing periodic orbits in hybrid dynamical systems by reducing the stability analysis of a periodic orbit to that of a discrete-time system. While linearization provides local stability information, assessing robustness to disturbances requires identifying invariant sets of the state space under the return dynamics. However, computing such invariant sets is computationally difficult, especially when system dynamics are only available through forward simulation. In this work, we propose an algorithmic framework leveraging sampling-based optimization to compute a finite-step invariant level set around a nominal periodic orbit using sampled evaluations of the return map. The resulting solution is accompanied by probabilistic guarantees on finite-step invariance. We provide theoretic analysis establishing sufficient conditions for which the algorithm terminates and demonstrate the approach on two low-dimensional systems and a Compass-Gait Walking model.

==> fig/data/dogbone_epsilon_ksteps.csv <==
n_steps,n_violations,epsilon
1,95,0.08193475538118644
2,125,0.1006193795207293
3,159,0.12116974310339779
4,152,0.11698302748973499
5,171,0.12830053825786625
6,145,0.1127748087283631
7,158,0.12057290769186368
8,153,0.11758241504546518
9,157,0.11997565607988925
10,166,0.12533622738917516
11,169,0.12711595739430703
12,156,0.11937798468088856
13,153,0.11758241504546518
14,167,0.1259298559559967
15,162,0.1229577871835349
16,163,0.12355299257702046
17,168,0.12652309826233388
18,173,0.12948362236094058
19,160,0.12176616584609623
20,176,0.13125549253923607


==> fig/data/epsilon_ksteps.csv <==
n_steps,n_violations,epsilon
1,26,0.03490158636801255
2,0,0.010308136130897094
3,0,0.010308136130897094
4,0,0.010308136130897094
5,0,0.010308136130897094
6,0,0.010308136130897094
7,0,0.010308136130897094
8,0,0.010308136130897094
9,0,0.010308136130897094
10,0,0.010308136130897094
11,0,0.010308136130897094
12,0,0.010308136130897094
13,0,0.010308136130897094
14,0,0.010308136130897094
15,0,0.010308136130897094
16,0,0.010308136130897094
17,0,0.010308136130897094
18,0,0.010308136130897094
19,0,0.010308136130897094
20,0,0.010308136130897094


==> fig/data/expander_epsilon_ksteps.csv <==
n_steps,n_violations,epsilon
1,21,0.030985001945123325
2,23,0.03256961661270019
3,28,0.036429977465206376
4,34,0.0409101685287937
5,26,0.03490158636801255
6,29,0.03718708790860359
7,27,0.03566822385392843
8,19,0.029372689847502187
9,28,0.036429977465206376
10,32,0.03943268825734214
11,28,0.036429977465206376
12,27,0.03566822385392843
13,22,0.0317805509316097
14,26,0.03490158636801255
15,20,0.03018254115626795
16,23,0.03256961661270019
17,25,0.03412980237097463
18,38,0.04382368960566596
19,29,0.03718708790860359
20,22,0.0317805509316097


==> l4dc_figures/data/cec_epsilon_summary.csv <==
iter,mean,lower,upper
0,0.14110739237550826,0.13502863236795137,0.14718615238306515
1,0.5610163135363421,0.5523963269902972,0.569636300082387
2,0.8129714509043551,0.8058943299827499,0.8200485718259602
3,0.9230678862547548,0.9190242287271521,0.9271115437823575
4,0.9650462456352225,0.9614360397344681,0.9686564515359768
5,0.9830539291736597,0.9806199698002007,0.9854878885471188
6,0.9883666000188983,0.9872407184621311,0.9894924815756655


==> l4dc_figures/data/cec_volume_summary.csv <==
iter,mean,lower,upper
0,31.415926535897928,31.415926535897924,31.41592653589793
1,6.272508877471592,6.214268163536654,6.330749591406529
2,3.908912129297877,3.8949047209624648,3.922919537633289
3,3.364973631385132,3.3610668339483816,3.3688804288218828
4,3.2055920210759865,3.2023984768502802,3.208785565301693
5,3.1527224555854487,3.15067274282541,3.1547721683454872
6,3.1369878746351523,3.1344898144939677,3.139485934776337


==> l4dc_figures/data/cgw_epsilon_summary.csv <==
iter,mean,lower,upper
0,0.7899642708913412,0.7766157512250775,0.803312790557605
1,0.8075639368483886,0.7976641693863876,0.8174637043103895
2,0.8167040668040071,0.806022178723638,0.8273859548843762
3,0.8245792040479817,0.8152079673863037,0.8339504407096596
4,0.8336891124462662,0.8277224415701705,0.8396557833223619
5,0.8371372717492092,0.8290973338612604,0.8451772096371579
6,0.8412324388806786,0.8309634062498625,0.8515014715114946
7,0.8474607043489109,0.8380340606222018,0.85688734807562
8,0.8537079579779622,0.8472163550481794,0.860199560907745
9,0.8571808723385519,0.845857158491973,0.8685045861851308
10,0.8599080069146758,0.8509218553381834,0.8688941584911682
11,0.8676700789817617,0.857650916739619,0.8776892412239045
12,0.8712069891812899,0.8620881721324474,0.8803258062301325
13,0.8750470965646485,0.8677245585190522,0.8823696346102449
14,0.8799024327089594,0.869642561669118,0.8901623037488008
15,0.8758182951900277,0.8628941225289302,0.8887424678511253
16,0.8817962989763661,0.8733333751526301,0.8902592228001022
17,0.8888491473733936,0.8791531842080376,0.8985451105387496
18,0.8919826518969284,0.8838105443160734,0.9001547594777833
19,0.8921993428623315,0.8812060143697417,0.9031926713549213
20,0.8960488726279937,0.8844475896286468,0.9076501556273406
21,0.8993393093980536,0.8939603749248601,0.9047182438712471
22,0.8980321086726887,0.8886913510503831,0.9073728662949943
23,0.9028142809133802,0.8942956270090412,0.9113329348177193
24,0.8995657980052683,0.8899798066023801,0.9091517894081564
25,0.9043015374390526,0.8954077620592874,0.9131953128188178
26,0.9117205243447455,0.9020083907658338,0.9214326579236571
27,0.9119366831256709,0.9047592330434193,0.9191141332079225
28,0.9162411359456819,0.9071929849764869,0.9252892869148769
29,0.9145188834345346,0.9067253353032328,0.9223124315658363
30,0.9186676687468494,0.9128723013693519,0.9244630361243468
31,0.9184409838145591,0.9106376430437328,0.9262443245853853
32,0.9209607725497888,0.9149497528707274,0.9269717922288502
33,0.9253104850346154,0.9162577135591016,0.9343632565101293
34,0.9217810602000587,0.9125116897625117,0.9310504306376056
35,0.9253929301368263,0.9190453003488459,0.9317405599248068
36,0.9287019196789549,0.9218462785567493,0.9355575608011605
37,0.9277744724587084,0.9221854093985407,0.9333635355188761
38,0.9336029340267855,0.9274332616349987,0.9397726064185723
39,0.9294253960032748,0.918927647565213,0.9399231444413366
40,0.9327740904433085,0.9250927547332471,0.9404554261533699
41,0.935406669153438,0.9281668095237358,0.9426465287831401
42,0.9330934018495917,0.9257311893021729,0.9404556143970104
43,0.9368168074163021,0.9287897564713257,0.9448438583612786
44,0.938500665540826,0.9301070571663882,0.9468942739152638
45,0.9439794867432176,0.9383076038656494,0.9496513696207859
46,0.9407491182132208,0.9337525442261216,0.94774569220032
47,0.9437199207662582,0.9375352995939088,0.9499045419386076
48,0.9443648616917354,0.936654575312121,0.9520751480713497
49,0.9469425620268004,0.9384893714205074,0.9553957526330934


==> l4dc_figures/data/cgw_volume_summary.csv <==
iter,mean,lower,upper
0,0.0031234126127882003,0.0031234126127882,0.0031234126127882007
1,0.00306285458301291,0.003055962700454898,0.003069746465570922
2,0.0029991953734510696,0.0029820737779745754,0.003016316968927564
3,0.0029463729075371796,0.0029323113596405113,0.002960434455433848
4,0.00289365889123585,0.00287775699792635,0.0029095607845453495
5,0.0028475119422511205,0.0028226887095081695,0.0028723351749940715
6,0.0028042639272069904,0.002783310036588815,0.0028252178178251658
7,0.0027521683606684102,0.002731609101257153,0.0027727276200796673
8,0.00270736771156205,0.0026916004437873195,0.002723134979336781
9,0.00266420847139782,0.002643825469580799,0.002684591473214841
10,0.0026228867993195104,0.002599030156922631,0.0026467434417163896
11,0.00258039782333839,0.0025557093337243686,0.0026050863129524113
12,0.00253887776678159,0.002519874242420645,0.0025578812911425356
13,0.00249782840665549,0.0024784798826988424,0.002517176930612138
14,0.00246298139892241,0.002443252451605152,0.0024827103462396675
15,0.0024292951707883697,0.0024096348266644473,0.002448955514912292
16,0.0023939913241923403,0.0023715712092544795,0.002416411439130201
17,0.0023577250813345005,0.0023371381487249125,0.0023783120139440886
18,0.0023198830001200004,0.002297447571486965,0.0023423184287530356
19,0.00228510813120217,0.002258513981759713,0.0023117022806446266
20,0.0022503971057833702,0.0022220004737736323,0.002278793737793108
21,0.0022170097413900802,0.002189714820223237,0.0022443046625569233
22,0.0021842117956248196,0.002158939907459216,0.002209483683790423
23,0.00215451893239041,0.002127477457718081,0.002181560407062739
24,0.0021241468547455204,0.0020941251445139412,0.0021541685649770995
25,0.0020912763599296898,0.002061065403611752,0.0021214873162476275
26,0.00205947244239979,0.0020293782282905103,0.00208956665650907
27,0.0020289395181382003,0.002000116176088962,0.0020577628601874385
28,0.00199812883845088,0.0019652513914120186,0.0020310062854897414
29,0.0019684231837124597,0.0019338959512405776,0.0020029504161843416
30,0.0019370636794377699,0.0019053767518265028,0.001968750607049037
31,0.00190877631313391,0.0018773363979132753,0.0019402162283545445
32,0.00188117181556983,0.0018476020079736051,0.001914741623166055
33,0.0018526118819821198,0.0018199187550351854,0.0018853050089290542
34,0.0018262509985226701,0.0017935539873903217,0.0018589480096550186
35,0.0017981381555586598,0.0017645272268588775,0.0018317490842584422
36,0.0017722905411888302,0.0017378235551796016,0.0018067575271980588
37,0.00174709816824526,0.0017124160501504817,0.0017817802863400384
38,0.0017214702531640799,0.001687055283787641,0.0017558852225405188
39,0.00169509863662694,0.0016590833206744393,0.001731113952579441
40,0.00167338635895256,0.001637839919374047,0.001708932798531073
41,0.0016483401646427,0.001609450177865222,0.001687230151420178
42,0.0016243856292810599,0.0015866362028137404,0.0016621350557483794
43,0.00160055995646574,0.001562963827151763,0.001638156085779717
44,0.00157744835662246,0.0015388357718824932,0.001616060941362427
45,0.0015536427266486202,0.0015160219576304777,0.0015912634956667627
46,0.0015302037546621801,0.0014930028428874506,0.0015674046664369097
47,0.0015081670427302201,0.0014716973627723806,0.0015446367226880596
48,0.00148417319144291,0.0014468990812667125,0.0015214473016191075
49,0.00146400281941504,0.0014277689616415219,0.0015002366771885581


==> l4dc_figures/data/nec_epsilon_summary.csv <==
iter,mean,lower,upper
0,0.7223479028533311,0.715693665804134,0.7290021399025282
1,0.804915735736684,0.7965759561324138,0.8132555153409541
2,0.8135606503770987,0.8000066680923571,0.8271146326618403
3,0.8244565559577145,0.8167953968314298,0.8321177150839992
4,0.8324166070178161,0.8195860105645321,0.8452472034711
5,0.8315915145475923,0.8220169171006696,0.841166111994515
6,0.839901171725997,0.8307353984850373,0.8490669449669567
7,0.8423253724221056,0.8322070187701374,0.8524437260740738
8,0.8449152797657999,0.8356071383582685,0.8542234211733314
9,0.848269606780117,0.8389636028011025,0.8575756107591315
10,0.84814452781721,0.8402324602364092,0.8560565953980107
11,0.8540074249247634,0.8460173385681489,0.861997511281378
12,0.8544068829247997,0.8477650794314668,0.8610486864181326
13,0.8566423096637058,0.8468862497146201,0.8663983696127915
14,0.8544030257508999,0.8486184500860869,0.8601876014157128
15,0.8625539003591415,0.8525564730483242,0.8725513276699588
16,0.8624156181714419,0.8550789364586909,0.8697522998841928
17,0.8652946346626393,0.8577945444411992,0.8727947248840795
18,0.86722899457213,0.8610678338094845,0.8733901553347755
19,0.8667059373084932,0.8592872888073471,0.8741245858096394
20,0.8614758426836575,0.8543332078804939,0.8686184774868211
21,0.8685111265486481,0.8570426048553621,0.8799796482419342
22,0.8652904077396993,0.8584319870005841,0.8721488284788146
23,0.8676503446306645,0.8540977665587655,0.8812029227025635
24,0.8696614245523937,0.8615269595993946,0.8777958895053928
25,0.8672224426105739,0.8623381078906865,0.8721067773304613
26,0.873704012994313,0.8637396807341422,0.8836683452544838
27,0.877307625754586,0.8700429589945967,0.8845722925145753
28,0.8771726470410479,0.8724738538235491,0.8818714402585467
29,0.8764081650784806,0.8700183079051789,0.8827980222517824
30,0.8778537723347833,0.8693365170440849,0.8863710276254818
31,0.875399640794232,0.868607592697572,0.8821916888908921
32,0.8788674952384129,0.8704069249104578,0.887328065566368
33,0.8838831020495457,0.877017373779109,0.8907488303199823
34,0.8821485157073417,0.874644692178724,0.8896523392359593
35,0.8824344510805915,0.8768764939914443,0.8879924081697387
36,0.8814189080843736,0.8753595496551745,0.8874782665135728
37,0.8821007570860988,0.8733191327804123,0.8908823813917853
38,0.8863672609562009,0.8774732632579464,0.8952612586544554
39,0.8853961368247093,0.8771658224467109,0.8936264512027077
40,0.8825931140845116,0.8726164844322412,0.892569743736782
41,0.8836971511696721,0.8776241336741187,0.8897701686652254
42,0.8904952437451048,0.8798643943375504,0.9011260931526592
43,0.8855084184848387,0.8784311423508426,0.8925856946188349
44,0.8849827850848146,0.8761056145384649,0.8938599556311644
45,0.8850282354379996,0.8776326097644627,0.8924238611115365
46,0.891358737109648,0.8795024149187286,0.9032150593005673
47,0.8874230919687106,0.8820126183717845,0.8928335655656368
48,0.889228698395236,0.8847578966115819,0.8936995001788901
49,0.888458712735811,0.8817364259004733,0.8951809995711487
50,0.8932033211658789,0.8842862490444521,0.9021203932873056
51,0.8873317051590348,0.8784752467447469,0.8961881635733228
52,0.8913142675622844,0.883431556395676,0.8991969787288927
53,0.8933681030243177,0.8863918614688518,0.9003443445797835
54,0.8941037683780169,0.8866525513143634,0.9015549854416703
55,0.8960037844025187,0.8872567950708731,0.9047507737341643
56,0.8956197016457574,0.8888718256001464,0.9023675776913684
57,0.8931395062266706,0.8846500210453132,0.901628991408028
58,0.8905183628970373,0.8834350046793167,0.897601721114758
59,0.8982598927398984,0.8903052865831836,0.9062144988966131
60,0.8949781412831015,0.8854159138889692,0.9045403686772338
61,0.8967783020148812,0.8901824271768297,0.9033741768529326
62,0.8946782483445135,0.8847313638686108,0.9046251328204161
63,0.8999257169903665,0.8912080300626755,0.9086434039180575
64,0.8986945151922493,0.8901915553679163,0.9071974750165823
65,0.8973707632342043,0.8934217137874269,0.9013198126809817
66,0.8954389409130534,0.8884089449869028,0.902468936839204
67,0.8950869201008411,0.8867650260565222,0.90340881414516
68,0.898042512038425,0.8943151791396545,0.9017698449371955
69,0.9023652467340323,0.8953062050076459,0.9094242884604187
70,0.9073495797058602,0.897676867648516,0.9170222917632044
71,0.9009433934333455,0.8945934211467164,0.9072933657199747
72,0.897031474975773,0.8894054463494003,0.9046575036021456
73,0.8988931456690772,0.8968543179982917,0.9009319733398626
74,0.8967045752756627,0.8917618651795312,0.9016472853717943
75,0.9045090746593084,0.89397836589894,0.9150397834196768
76,0.9015754507978867,0.8935676071997369,0.9095832943960365
77,0.9002741682691002,0.8932818904199322,0.9072664461182682
78,0.9021792156707562,0.8952893113163204,0.909069120025192
79,0.9067579255946475,0.8997431833674927,0.9137726678218023
80,0.9046449918048376,0.8982021498807105,0.9110878337289647
81,0.9069909839137956,0.9015315863175116,0.9124503815100796
82,0.9028180662919324,0.8942152954913088,0.911420837092556
83,0.9047268537727314,0.8963462313266827,0.9131074762187802
84,0.9071925064488294,0.9001832194766436,0.9142017934210153
85,0.907382740351047,0.9000604472376121,0.914705033464482
86,0.9081755826228143,0.9022466120183941,0.9141045532272345
87,0.9070283162016191,0.8982605147418745,0.9157961176613636
88,0.9052986649536224,0.8959722987111436,0.9146250311961013
89,0.9065576253815314,0.9008895700085434,0.9122256807545194
90,0.9094004944551737,0.9001172389026888,0.9186837500076586
91,0.9064562161712422,0.8985781707269954,0.9143342616154889
92,0.9074945728513809,0.9011889567189763,0.9138001889837856
93,0.9078281958524954,0.8997631802120889,0.9158932114929019
94,0.908295407429426,0.902873517616544,0.9137172972423081
95,0.9074413672985994,0.9002674944907729,0.9146152401064258
96,0.9073024046193676,0.9017236055969505,0.9128812036417847
97,0.9092588676276628,0.9011149332265974,0.9174028020287283
98,0.9075685275540174,0.9002546539980517,0.9148824011099831
99,0.9091071070800526,0.9034686081657322,0.914745605994373
100,0.908487605332926,0.9024580643015371,0.914517146364315
101,0.9117710105266656,0.9029155885490925,0.9206264325042388
102,0.9130728899286684,0.9052868242861789,0.9208589555711579
103,0.91444404676917,0.9076123059300913,0.9212757876082487
104,0.9098251680510476,0.9012998437822203,0.918350492319875
105,0.9156778166457302,0.9115525954409778,0.9198030378504827
106,0.914511757184122,0.9071545939442872,0.9218689204239569
107,0.9143284432423069,0.906616619948918,0.9220402665356958
108,0.9136041182213062,0.9089690450763602,0.9182391913662521
109,0.9170099281026477,0.9074006037576194,0.926619252447676
110,0.9184967290997756,0.9110958408411167,0.9258976173584346
111,0.9156383496391808,0.9091308200428714,0.9221458792354902
112,0.9161576568575287,0.9085368641613498,0.9237784495537076
113,0.9174064478140146,0.9109605304519303,0.9238523651760989
114,0.9158286403569503,0.9092701421563671,0.9223871385575335
115,0.9174622830998956,0.9117709641711164,0.9231536020286749
116,0.9160691989454863,0.9105390495672245,0.9215993483237481
117,0.9134018321944037,0.9045204036012979,0.9222832607875096
118,0.9180836529583116,0.908747469551854,0.9274198363647692


==> l4dc_figures/data/nec_volume_summary.csv <==
iter,mean,lower,upper
0,3.141592653589793,3.141592653589793,3.141592653589793
1,2.75705499127944,2.73088269885458,2.7832272837043
2,2.7204546753061702,2.699100310577605,2.7418090400347355
3,2.6916121619388145,2.6712511203253704,2.7119732035522586
4,2.6637951552172026,2.642617301744254,2.684973008690151
5,2.6448527914840474,2.624494353002575,2.6652112299655197
6,2.6267220997158702,2.6055256964609246,2.647918502970816
7,2.610702181137532,2.5876690818906165,2.6337352803844474
8,2.595296134052152,2.5768127771899905,2.6137794909143133
9,2.5848154372048384,2.566965500384052,2.6026653740256247
10,2.5692759804533667,2.553178193459433,2.5853737674473005
11,2.5548150510738212,2.5378787885793344,2.571751313568308
12,2.538855322554587,2.5188166379867263,2.5588940071224475
13,2.5279377704024046,2.508586950331816,2.547288590472993
14,2.515843406954,2.4928385816811742,2.538848232226826
15,2.501361410319345,2.477841945831566,2.5248808748071236
16,2.488830348897109,2.462772539513947,2.514888158280271
17,2.4748006491036323,2.450607530233152,2.4989937679741128
18,2.463781971515474,2.439698071732482,2.4878658712984656
19,2.451701164451749,2.431290096452499,2.472112232450999
20,2.438232475328191,2.420193896667526,2.4562710539888566
21,2.4271608335019472,2.410230315235817,2.4440913517680776
22,2.417088551224878,2.3990437193738443,2.4351333830759114
23,2.4056227947442936,2.3886238717375683,2.422621717751019
24,2.396225563058644,2.3786348172756693,2.4138163088416187
25,2.389267259765824,2.3723570093963544,2.406177510135294
26,2.377927307958898,2.3604042873139948,2.3954503286038014
27,2.3697392319026394,2.3513335533486557,2.388144910456623
28,2.3603629794801715,2.3416634989983427,2.3790624599620003
29,2.353915260731939,2.3349860607521378,2.37284446071174
30,2.345866652853876,2.3287058006502694,2.3630275050574823
31,2.337694940373533,2.3222188446605494,2.353171036086517
32,2.3293616664815167,2.313354493670601,2.345368839292432
33,2.321787402745407,2.305269526715502,2.338305278775312
34,2.315030543490447,2.2983911847501424,2.3316699022307517
35,2.3078020116870186,2.2908050350738454,2.324798988300192
36,2.3011694792889155,2.2855604076020266,2.3167785509758043
37,2.2943251333225976,2.2797893627577466,2.3088609038874486
38,2.287904488377273,2.2726348201238924,2.3031741566306536
39,2.279604483664964,2.2637990080695594,2.2954099592603687
40,2.2712910624616933,2.254569957127514,2.2880121677958725
41,2.2641175144002617,2.2474501194679686,2.2807849093325547
42,2.2553597803574266,2.2364958424254344,2.2742237182894187
43,2.24945101574353,2.229010760089215,2.2698912713978454
44,2.241954762997855,2.219134462726214,2.2647750632694956
45,2.2352985160300767,2.2109129563442758,2.2596840757158776
46,2.2278672297270687,2.2035703610083033,2.252164098445834
47,2.219971053616539,2.1930782461264915,2.2468638611065863
48,2.2139732047954785,2.1872193188993974,2.2407270906915597
49,2.2057146849288065,2.179668075634021,2.231761294223592
50,2.200063691912963,2.174893353154847,2.225234030671079
51,2.1946346926907205,2.1709365436375334,2.2183328417439077
52,2.185623059565777,2.163859818430189,2.2073863007013648
53,2.1769760967213974,2.1566724367051533,2.1972797567376414
54,2.1701863690660845,2.1498372832889285,2.1905354548432405
55,2.1618908771064236,2.1411627877819974,2.1826189664308497
56,2.1554214580478654,2.134755339461467,2.1760875766342638
57,2.1500852637149768,2.129426376006889,2.1707441514230643
58,2.1432563389770833,2.123785472850391,2.1627272051037756
59,2.1373428937351484,2.117747821983654,2.1569379654866427
60,2.1303125109954606,2.1108533132387897,2.1497717087521315
61,2.1231426405649367,2.1035853208137523,2.142699960316121
62,2.1155128688039575,2.094732454130897,2.136293283477018
63,2.110292327273902,2.0890607519657762,2.131523902582028
64,2.1040283112007665,2.08087810181831,2.127178520583223
65,2.098104979937022,2.074709106885043,2.121500852989001
66,2.090496048514569,2.065456061283947,2.1155360357451913
67,2.084842388752712,2.0598972526312154,2.1097875248742084
68,2.0765158633490315,2.0513739815378282,2.1016577451602347
69,2.067709291890188,2.0423936538819567,2.093024929898419
70,2.060398198961249,2.035197462279621,2.085598935642877
71,2.054611686471085,2.0297390994478586,2.079484273494311
72,2.04841858735116,2.02366661570554,2.07317055899678
73,2.0416111832679413,2.018159015235463,2.0650633513004197
74,2.0348893997515023,2.0117108039894385,2.058067995513566
75,2.028716289843894,2.0050887901416115,2.0523437895461765
76,2.0227025182052927,1.9981531634139453,2.04725187299664
77,2.0151641586761735,1.986333214599432,2.043995102752915
78,2.0096098173310675,1.9796011725165956,2.0396184621455395
79,2.0043253963641545,1.9743268480189315,2.0343239447093775
80,1.9992458956110475,1.9684494143940707,2.0300423768280242
81,1.993487636557995,1.9632410315688962,2.023734241547094
82,1.988108651314954,1.957999818469373,2.0182174841605347
83,1.9821758036872665,1.9517723454012055,2.0125792619733276
84,1.975781214738491,1.9465767829968081,2.004985646480174
85,1.9703794373423125,1.9397557734823543,2.001003101202271
86,1.964864822264389,1.933597411659852,1.996132232868926
87,1.9586305724638193,1.9280153032794756,1.989245841648163
88,1.953168378061586,1.9236533835345675,1.9826833725886046
89,1.947797517034352,1.9181216822288318,1.9774733518398722
90,1.9434570600139291,1.9143434638205208,1.9725706562073375
91,1.9377525348704077,1.908562311478577,1.9669427582622383
92,1.9332172621335046,1.9031139217126116,1.9633206025543977
93,1.9274987308106142,1.8969502190286616,1.9580472425925668
94,1.9197024937887004,1.889240101397832,1.9501648861795688
95,1.9154725562498078,1.8854615043218634,1.9454836081777522
96,1.9098399975786442,1.878379814775476,1.9413001803818124
97,1.9037067250075244,1.8709188506287768,1.9364945993862719
98,1.8992180209004985,1.866970802191233,1.931465239609764
99,1.8933492299259012,1.8610842929996039,1.9256141668521984
100,1.8872478259489167,1.8549984237991024,1.919497228098731
101,1.8830547362017918,1.8511000386406518,1.9150094337629318
102,1.8762670796870253,1.8450896752347108,1.9074444841393399
103,1.8716802774898937,1.8397628851317473,1.9035976698480401
104,1.8659384230968694,1.8327889180450472,1.8990879281486917
105,1.8611503975486254,1.8280493727564882,1.8942514223407627
106,1.855150726966155,1.8223112391958112,1.8879902147364986
107,1.8488012364194994,1.8161931392519388,1.88140933358706
108,1.843799117139806,1.8115846998967684,1.8760135343828437
109,1.8375474902201727,1.802773280746332,1.8723216996940135
110,1.832006217233999,1.796772535337586,1.867239899130412
111,1.8263310900206506,1.7929397001274994,1.859722479913802
112,1.8191652125817286,1.7861940625545485,1.8521363626089087
113,1.8137673502537464,1.7807727243689264,1.8467619761385663
114,1.8088024664945643,1.7760849656986095,1.8415199672905191
115,1.8041907913571336,1.7713377574635398,1.8370438252507273
116,1.799632214084168,1.766948392146663,1.832316036021673
117,1.7946529007528274,1.7623809932914927,1.826924808214162
118,1.7897718089480903,1.7571437546014719,1.8223998632947087

